Self-Supervised Contrastive Learning for Code Retrieval and Summarization via Semantic-Preserving Transformations

We propose Corder, a self-supervised contrastive learning framework for source code model. Corder is designed to alleviate the need of labeled data for code retrieval and code summarization tasks. The pre-trained model of Corder can be used in two ways: (1) it can produce vector representation of code which can be applied to code retrieval tasks that do not have labeled data; (2) it can be used in a fine-tuning process for tasks that might still require label data such as code summarization. The key innovation is that we train the source code model by asking it to recognize similar and dissimilar code snippets through a contrastive learning objective. To do so, we use a set of semantic-preserving transformation operators to generate code snippets that are syntactically diverse but semantically equivalent. Through extensive experiments, we have shown that the code models pretrained by Corder substantially outperform the other baselines for code-to-code retrieval, text-to-code retrieval, and code-to-text summarization tasks.

==> abstract.txt <==
Code search and summarization are useful information retrieval tasks for developers; however, building indices or summaries of the code model are challenging to capture both syntactic and semantic information.
To build statistical language model of source code, one needs to collect and label a large amount of data from code hosting platforms, such as Github, Bitbucket, etc., train the model from a scratch for each task individually. 
Such an approach has two limitations: (1) training a new model for every new task is time-consuming; and (2) tremendous human effort is required to label the data for individual downstream tasks.
To address these limitations, we propose Corder, a self-supervised contrastive learning framework that trains code representation models on unlabelled data. 
The pre-trained model of Corder can be used in two ways: (1) it can produce vector representation of code which can be applied to code retrieval tasks that do not have labelled data; (2) it can be used in a fine-tuning process for tasks that might still require label data such as code summarization. 
The key innovation is that we train the source code model by asking it to recognize similar and dissimilar code snippets through a contrastive learning paradigm. To do so, we use a set of semantic-preserving transformation operators to generate code snippets that are syntactically diverse but semantically equivalent.
The contrastive learning objective, at the same time, maximizes the agreement between different views of the same snippets and minimizes the agreement between transformed views of different snippets.
Through extensive experiments, we have shown that the code models pretrained by Corder substantially outperform the other baselines for code-to-code retrieval, text-to-code retrieval and code-to-text summarization tasks.

